Sparse Bayesian Learning Approach for Discrete Signal Reconstruction

This study addresses the problem of discrete signal reconstruction from the perspective of sparse Bayesian learning (SBL). Generally, it is intractable to perform the Bayesian inference with the ideal discretization prior under the SBL framework. To overcome this challenge, we introduce a novel discretization enforcing prior to exploit the knowledge of the discrete nature of the signal-of-interest. By integrating the discretization enforcing prior into the SBL framework and applying the variational Bayesian inference (VBI) methodology, we devise an alternating optimization algorithm to jointly characterize the finite-alphabet feature and reconstruct the unknown signal. When the measurement matrix is i.i.d. Gaussian per component, we further embed the generalized approximate message passing (GAMP) into the VBI-based method, so as to directly adopt the ideal prior and significantly reduce the computational burden. Simulation results demonstrate substantial performance improvement of the two proposed methods over existing schemes. Moreover, the GAMP-based variant outperforms the VBI-based method with i.i.d. Gaussian measurement matrices but it fails to work for non i.i.d. Gaussian matrices.

==> Fig1/a/BODAMP.txt <==
1	0.500000000000000
2	0.282674088413277
3	0.216751659554166
4	0.181478767250729
5	0.149451283092156
6	0.136641724274693
7	0.122421456521328
8	0.108572865532204
9	0.0991664173564958
10	0.0893800798356611
11	0.0809306797730709
12	0.0769401010896227
13	0.0751191596127353
14	0.0720818590534883
15	0.0696906777248123
16	0.0674998586000962
17	0.0652636789746203
18	0.0636079020641488
19	0.0629193016840681
20	0.0628837547437293
21	0.0624795972416829
22	0.0621984559831194
23	0.0619618832829130
24	0.0617665399433304
25	0.0613875467374409
26	0.0608436417163416
27	0.0605202269081351
28	0.0603218898981574
29	0.0601110948879879
30	0.0598540183726285
31	0.0597072410444434
32	0.0597617274246096
33	0.0597624190714616
34	0.0597192651626006
35	0.0597660857738762
36	0.0598938907406467
37	0.0599176894945265
38	0.0598427290601594
39	0.0598471976236016
40	0.0598106016524595
41	0.0597145065550158
42	0.0595932084668387
43	0.0593849449338163
44	0.0591552488980488
45	0.0589569325497133
46	0.0587653981286041
47	0.0585919554564037
48	0.0584986825573675
49	0.0584496871152183
50	0.0583884314014327
51	0.0583750222626961
52	0.0583963986598966
53	0.0583712111437308
54	0.0583075519014203
55	0.0582570032270310
56	0.0582008024790172
57	0.0581006464104969
58	0.0579961582997848
59	0.0579014324079068
60	0.0577975937723732
61	0.0577082597056714
62	0.0576490993838605
63	0.0576009030119963
64	0.0575536087601421
65	0.0575289907255513
66	0.0575157718053839
67	0.0574937398450431
68	0.0574786041225767
69	0.0574620244478000
70	0.0574358861121415
71	0.0574113640343035
72	0.0573887391231045
73	0.0573641406992817
74	0.0573403699147187
75	0.0573271587708700
76	0.0573195369568650
77	0.0573119412110704
78	0.0573129484495118
79	0.0573204664689425
80	0.0573262951289297
81	0.0573306610202425
82	0.0573381764026084
83	0.0573459184641997
84	0.0573489580667125
85	0.0573522907439907
86	0.0573574133827220
87	0.0573614370256454
88	0.0573664676739287
89	0.0573731294153364
90	0.0573802695111099
91	0.0573890864280371
92	0.0573986085345912
93	0.0574064022260501
94	0.0574138091308483
95	0.0574216217667861
96	0.0574274822647644
97	0.0574311577677100
98	0.0574350137774039
99	0.0574391199374702
100	0.0574416835558551

==> Fig1/a/GAMP.txt <==
1	1.15210517621746
2	0.616259701252251
3	0.528173517756740
4	0.465340896795313
5	0.414582490406229
6	0.371989168690555
7	0.335202689985547
8	0.303081970412689
9	0.274642453198299
10	0.248736190215077
11	0.224828088531399
12	0.202354575312746
13	0.180931559316348
14	0.160215197598967
15	0.139794595423729
16	0.119332759599912
17	0.0986677376038519
18	0.0783007863932774
19	0.0595236019257530
20	0.0435154357146659
21	0.0302235191250524
22	0.0187469634530727
23	0.00875297407836899
24	0.00175344627404446


==> Fig1/a/Original_SBL.txt <==
1	0.215735931288071
2	0.365025253169417
3	0.530883117545686
4	0.616740981921955
5	0.708456710674493
6	0.696740981921955
7	0.710883117545686
8	0.725025253169417
9	0.750883117545686
10	0.756740981921955
11	0.750883117545686
12	0.790883117545686
13	0.748456710674493
14	0.788456710674493
15	0.746030303803300
16	0.746030303803300
17	0.737746032555838
18	0.751888168179569
19	0.757746032555838
20	0.814314575050762
21	0.822598846298224
22	0.814314575050762
23	0.820172439427031
24	0.814314575050762
25	0.834314575050762
26	0.834314575050762
27	0.840172439427031
28	0.868456710674493
29	0.890883117545686
30	0.876740981921955
31	0.876740981921955
32	0.862598846298224
33	0.856740981921955
34	0.850883117545686
35	0.836740981921955
36	0.836740981921955
37	0.822598846298224
38	0.808456710674493
39	0.814314575050762
40	0.802598846298224
41	0.816740981921955
42	0.802598846298224
43	0.814314575050762
44	0.828456710674493
45	0.828456710674493
46	0.840172439427031
47	0.846030303803300
48	0.846030303803300
49	0.854314575050762
50	0.854314575050762
51	0.854314575050762
52	0.848456710674493
53	0.848456710674493
54	0.848456710674493
55	0.848456710674493
56	0.842598846298224
57	0.842598846298224
58	0.848456710674493
59	0.848456710674493
60	0.854314575050762
61	0.854314575050762
62	0.854314575050762
63	0.840172439427031
64	0.868456710674493
65	0.882598846298224
66	0.882598846298224
67	0.860172439427031
68	0.854314575050762
69	0.868456710674493
70	0.868456710674493
71	0.860172439427031
72	0.886030303803300
73	0.897746032555838
74	0.891888168179570
75	0.857746032555838
76	0.886030303803300
77	0.914314575050762
78	0.934314575050762
79	0.934314575050762
80	0.911888168179569
81	0.906030303803300
82	0.906030303803300
83	0.906030303803300
84	0.900172439427031
85	0.920172439427031
86	0.926030303803300
87	0.926030303803300
88	0.926030303803300
89	0.926030303803300
90	0.926030303803300
91	0.940172439427031
92	0.954314575050762
93	0.968456710674493
94	0.968456710674493
95	0.968456710674493
96	0.968456710674493
97	0.968456710674493
98	0.968456710674493
99	0.962598846298224
100	0.962598846298224

==> Fig1/a/Original_SOAV.txt <==
1	0.500000000000000
2	0.321396321646221
3	0.274807453886909
4	0.244426054749414
5	0.223158973011576
6	0.206996027302926
7	0.193929559557781
8	0.183068570620816
9	0.174129564104312
10	0.166813608847038
11	0.160728224196630
12	0.155675926028510
13	0.151463265674558
14	0.147957375660220
15	0.144998042101525
16	0.142505341008375
17	0.140474446993190
18	0.138815695275771
19	0.137495815712962
20	0.136469506387764
21	0.135723103832765
22	0.135231365307285
23	0.134948347495914
24	0.134833323700853
25	0.134743352992863
26	0.134678695578492
27	0.134626303423019
28	0.134604526165551
29	0.134619855401964
30	0.134585447485556
31	0.134489952922176
32	0.134387563943401
33	0.134284124238566
34	0.134163533275105
35	0.134034110629797
36	0.133906075552676
37	0.133797437939071
38	0.133714779048318
39	0.133651963903199
40	0.133604421468033
41	0.133574197199455
42	0.133558163529330
43	0.133553781810060
44	0.133559745950580
45	0.133576169654761
46	0.133600068808504
47	0.133630046073185
48	0.133651964806420
49	0.133677077758678
50	0.133701448162723
51	0.133726869584877
52	0.133742223652126
53	0.133748454368037
54	0.133751537747072
55	0.133751269303208
56	0.133752602282989
57	0.133759152501791
58	0.133774745284091
59	0.133795533081698
60	0.133821327496867
61	0.133852958919961
62	0.133890360645939
63	0.133933628409257
64	0.133983904274564
65	0.134035712199826
66	0.134087845670862
67	0.134139985767456
68	0.134189555136161
69	0.134237639148070
70	0.134287757374465
71	0.134339542405556
72	0.134391093328416
73	0.134443034975785
74	0.134495991943139
75	0.134549672805105
76	0.134604276521720
77	0.134660174043934
78	0.134716926172636
79	0.134773799309768
80	0.134831059418989
81	0.134888216198582
82	0.134944737609523
83	0.135000127711516
84	0.135054006490004
85	0.135106158524384
86	0.135156303721110
87	0.135204276489126
88	0.135249977176186
89	0.135294508685036
90	0.135337782154278
91	0.135378591074365
92	0.135416170591792
93	0.135449903033991
94	0.135479420301946
95	0.135505176376325
96	0.135528273724880
97	0.135547430375877
98	0.135562678505463
99	0.135574060775740
100	0.135581779000697

==> Fig1/a/SBL.txt <==
1	0.460528910750937
2	0.349863154554343
3	0.316198521949589
4	0.299235720094586
5	0.287860121441802
6	0.279009912490864
7	0.271585000584006
8	0.265107080352919
9	0.259331774738352
10	0.254113985084835
11	0.249355545790119
12	0.244983263062131
13	0.240939042555208
14	0.237175056423941
15	0.233651096597404
16	0.230332927812344
17	0.227191137447601
18	0.224200263430254
19	0.221338100199548
20	0.218585132402553
21	0.215924066984405
22	0.213339443517933
23	0.210817307075447
24	0.208344930681967
25	0.205910576689845
26	0.203503288761381
27	0.201112708553635
28	0.198728913398099
29	0.196342272901439
30	0.193943323235701
31	0.191522657957346
32	0.189070833707817
33	0.186578288330135
34	0.184035267874752
35	0.181431757618225
36	0.178757410529139
37	0.176001464598532
38	0.173152637993798
39	0.170198987396758
40	0.167127708192394
41	0.163924840938870
42	0.160574815863147
43	0.157059684278663
44	0.153357657916086
45	0.149440011715487
46	0.145265066821656
47	0.140775042985773
48	0.135919869956987
49	0.130672230189422
50	0.124983489416311
51	0.118782449253135
52	0.111969555365357
53	0.104389911575412
54	0.0958265068269335
55	0.0859812215273113
56	0.0746019093478798
57	0.0616598323783383
58	0.0473988279442516
59	0.0325070084273907
60	0.0184168652925716
61	0.00780724348643626
62	0.00272496754469069
63	0.00121984188507587
64	0.000732681441613242
65	0.000494340321063877
66	0.000370599430542311
67	0.000309226503797288
68	0.000280796170527404
69	0.000264296456609918
70	0.000253510868566572
71	0.000246153082729213
72	0.000241230727692481
73	0.000238202840716407
74	0.000236684404346697
75	0.000236344909690851
76	0.000236884402819398
77	0.000238037738263522
78	0.000239583236110750
79	0.000241346695689630
80	0.000243199547458037
81	0.000245052880044308
82	0.000246849588473195
83	0.000248556430019489
84	0.000250157049442058
85	0.000251646396850842
86	0.000253026546047737
87	0.000254303718563293
88	0.000255486257677462
89	0.000256583308719389
90	0.000257604002270207
91	0.000258556982548033
92	0.000259450164442322
93	0.000260290636240671
94	0.000261084650872999
95	0.000261837667470379
96	0.000262554418526204
97	0.000263238987252853
98	0.000263894885968228
99	0.000264525130414548
100	0.000265132307485135

==> Fig1/a/SOAV.txt <==
1	0.500000000000000
2	0.319870302922720
3	0.272304803523393
4	0.240914361117903
5	0.218468605210878
6	0.201013528207697
7	0.186806743725753
8	0.175034149338085
9	0.165242156150476
10	0.157006854400578
11	0.150003183284463
12	0.143933173739094
13	0.138630508870868
14	0.133951874476492
15	0.129781009742293
16	0.126028406011753
17	0.122633191902356
18	0.119544862049714
19	0.116728515790164
20	0.114152444184138
21	0.111796725933269
22	0.109642984896286
23	0.107680876710298
24	0.105903206547181
25	0.104300417078516
26	0.102860988226274
27	0.101575245522065
28	0.100424218182076
29	0.0993791426719894
30	0.0984355190682360
31	0.0975817426119167
32	0.0968095128059793
33	0.0960958124871041
34	0.0954391291474124
35	0.0948409632160060
36	0.0942982607996706
37	0.0938077127347313
38	0.0933639711814659
39	0.0929536494731563
40	0.0925767190888360
41	0.0922296530698067
42	0.0919089119413306
43	0.0916112534077701
44	0.0913339318393534
45	0.0910701783673615
46	0.0908165585371131
47	0.0905756436830842
48	0.0903475622636548
49	0.0901324914486895
50	0.0899279120036574
51	0.0897332113512373
52	0.0895496373724267
53	0.0893771840760584
54	0.0892156007008454
55	0.0890592653194151
56	0.0889098495242385
57	0.0887671944108192
58	0.0886311284256000
59	0.0885011504306863
60	0.0883762552930858
61	0.0882559177785702
62	0.0881396650951700
63	0.0880271738308442
64	0.0879180450848532
65	0.0878120259830234
66	0.0877088656041595
67	0.0876083429382147
68	0.0875102860449436
69	0.0874145782839389
70	0.0873211558555964
71	0.0872299997475107
72	0.0871410640044828
73	0.0870543251833091
74	0.0869692809664269
75	0.0868858044448512
76	0.0868043132614174
77	0.0867249871246501
78	0.0866479993070555
79	0.0865735152975636
80	0.0865016812976560
81	0.0864326156917429
82	0.0863661022746572
83	0.0863016891892811
84	0.0862396233853445
85	0.0861798689337324
86	0.0861224134661923
87	0.0860672531774821
88	0.0860143725880636
89	0.0859637386824115
90	0.0859153028399610
91	0.0858690001828370
92	0.0858247475930055
93	0.0857823908219805
94	0.0857417636141177
95	0.0857026633438140
96	0.0856648559399807
97	0.0856281193602791
98	0.0855922498728722
99	0.0855570675746385
100	0.0855224208521582

==> Fig1/a16/BODAMP.txt <==
    1.0000    0.5000
    2.0000    0.2752
    3.0000    0.2215
    4.0000    0.1829
    5.0000    0.1528
    6.0000    0.1277
    7.0000    0.1051
    8.0000    0.0861
    9.0000    0.0726
   10.0000    0.0628
   11.0000    0.0567
   12.0000    0.0488
   13.0000    0.0434
   14.0000    0.0396
   15.0000    0.0376
   16.0000    0.0369
   17.0000    0.0366
   18.0000    0.0358
   19.0000    0.0341
   20.0000    0.0329
   21.0000    0.0322
   22.0000    0.0311
   23.0000    0.0305
   24.0000    0.0301
   25.0000    0.0296
   26.0000    0.0292
   27.0000    0.0288
   28.0000    0.0281
   29.0000    0.0275
   30.0000    0.0266
   31.0000    0.0259
   32.0000    0.0256
   33.0000    0.0253
   34.0000    0.0251
   35.0000    0.0251
   36.0000    0.0252
   37.0000    0.0248
   38.0000    0.0245
   39.0000    0.0241
   40.0000    0.0233
   41.0000    0.0225
   42.0000    0.0217
   43.0000    0.0209
   44.0000    0.0202
   45.0000    0.0197
   46.0000    0.0191
   47.0000    0.0185
   48.0000    0.0182
   49.0000    0.0178
   50.0000    0.0175
   51.0000    0.0172
   52.0000    0.0168
   53.0000    0.0164
   54.0000    0.0161
   55.0000    0.0156
   56.0000    0.0153
   57.0000    0.0149
   58.0000    0.0146
   59.0000    0.0144
   60.0000    0.0142
   61.0000    0.0140
   62.0000    0.0139
   63.0000    0.0139
   64.0000    0.0138
   65.0000    0.0137
   66.0000    0.0137
   67.0000    0.0136
   68.0000    0.0135
   69.0000    0.0133
   70.0000    0.0132
   71.0000    0.0132
   72.0000    0.0131
   73.0000    0.0129
   74.0000    0.0128
   75.0000    0.0127
   76.0000    0.0126
   77.0000    0.0126
   78.0000    0.0125
   79.0000    0.0124
   80.0000    0.0123
   81.0000    0.0122
   82.0000    0.0122
   83.0000    0.0122
   84.0000    0.0122
   85.0000    0.0121
   86.0000    0.0121
   87.0000    0.0121
   88.0000    0.0122
   89.0000    0.0122
   90.0000    0.0123
   91.0000    0.0123
   92.0000    0.0124
   93.0000    0.0123
   94.0000    0.0124
   95.0000    0.0124
   96.0000    0.0124
   97.0000    0.0124
   98.0000    0.0123
   99.0000    0.0123
  100.0000    0.0124

==> Fig1/a16/GAMP.txt <==
    1.0000    1.0409
    2.0000    0.5736
    3.0000    0.4668
    4.0000    0.4061
    5.0000    0.3601
    6.0000    0.3215
    7.0000    0.2851
    8.0000    0.2483
    9.0000    0.2131
   10.0000    0.1784
   11.0000    0.1455
   12.0000    0.1155
   13.0000    0.0898
   14.0000    0.0683
   15.0000    0.0506
   16.0000    0.0363
   17.0000    0.0254
   18.0000    0.0176
   19.0000    0.0123
   20.0000    0.0087
   21.0000    0.0062
   22.0000    0.0041
   23.0000    0.0022
   24.0000    0.0005
   25.0000    0.0000
   26.0000    0.0000
   27.0000         0
   28.0000         0
   29.0000         0
   30.0000         0
   31.0000         0
   32.0000         0
   33.0000         0
   34.0000         0
   35.0000         0
   36.0000         0
   37.0000         0
   38.0000         0
   39.0000         0
   40.0000         0
   41.0000         0
   42.0000         0
   43.0000         0
   44.0000         0
   45.0000         0
   46.0000         0
   47.0000         0
   48.0000         0
   49.0000         0
   50.0000         0
   51.0000         0
   52.0000         0
   53.0000         0
   54.0000         0
   55.0000         0
   56.0000         0
   57.0000         0
   58.0000         0
   59.0000         0
   60.0000         0
   61.0000         0
   62.0000         0
   63.0000         0
   64.0000         0
   65.0000         0
   66.0000         0
   67.0000         0
   68.0000         0
   69.0000         0
   70.0000         0
   71.0000         0
   72.0000         0
   73.0000         0
   74.0000         0
   75.0000         0
   76.0000         0
   77.0000         0
   78.0000         0
   79.0000         0
   80.0000         0
   81.0000         0
   82.0000         0
   83.0000         0
   84.0000         0
   85.0000         0
   86.0000         0
   87.0000         0
   88.0000         0
   89.0000         0
   90.0000         0
   91.0000         0
   92.0000         0
   93.0000         0
   94.0000         0
   95.0000         0
   96.0000         0
   97.0000         0
   98.0000         0
   99.0000         0
  100.0000         0

==> Fig1/a16/SBL.txt <==
    1.0000    0.4620
    2.0000    0.3580
    3.0000    0.3244
    4.0000    0.3052
    5.0000    0.2909
    6.0000    0.2788
    7.0000    0.2682
    8.0000    0.2585
    9.0000    0.2496
   10.0000    0.2413
   11.0000    0.2335
   12.0000    0.2259
   13.0000    0.2187
   14.0000    0.2115
   15.0000    0.2044
   16.0000    0.1973
   17.0000    0.1901
   18.0000    0.1826
   19.0000    0.1749
   20.0000    0.1668
   21.0000    0.1584
   22.0000    0.1497
   23.0000    0.1405
   24.0000    0.1310
   25.0000    0.1211
   26.0000    0.1109
   27.0000    0.1006
   28.0000    0.0901
   29.0000    0.0796
   30.0000    0.0693
   31.0000    0.0593
   32.0000    0.0498
   33.0000    0.0411
   34.0000    0.0333
   35.0000    0.0265
   36.0000    0.0208
   37.0000    0.0159
   38.0000    0.0118
   39.0000    0.0084
   40.0000    0.0056
   41.0000    0.0036
   42.0000    0.0023
   43.0000    0.0014
   44.0000    0.0010
   45.0000    0.0008
   46.0000    0.0007
   47.0000    0.0007
   48.0000    0.0006
   49.0000    0.0006
   50.0000    0.0006
   51.0000    0.0006
   52.0000    0.0006
   53.0000    0.0006
   54.0000    0.0006
   55.0000    0.0006
   56.0000    0.0006
   57.0000    0.0006
   58.0000    0.0006
   59.0000    0.0006
   60.0000    0.0006
   61.0000    0.0006
   62.0000    0.0006
   63.0000    0.0006
   64.0000    0.0006
   65.0000    0.0006
   66.0000    0.0006
   67.0000    0.0006
   68.0000    0.0006
   69.0000    0.0006
   70.0000    0.0006
   71.0000    0.0006
   72.0000    0.0006
   73.0000    0.0006
   74.0000    0.0006
   75.0000    0.0006
   76.0000    0.0006
   77.0000    0.0006
   78.0000    0.0006
   79.0000    0.0006
   80.0000    0.0006
   81.0000    0.0006
   82.0000    0.0006
   83.0000    0.0006
   84.0000    0.0006
   85.0000    0.0006
   86.0000    0.0006
   87.0000    0.0006
   88.0000    0.0006
   89.0000    0.0006
   90.0000    0.0006
   91.0000    0.0006
   92.0000    0.0006
   93.0000    0.0006
   94.0000    0.0006
   95.0000    0.0006
   96.0000    0.0006
   97.0000    0.0006
   98.0000    0.0006
   99.0000    0.0006
  100.0000    0.0006

==> Fig1/a16/SOAV.txt <==
    1.0000    0.5000
    2.0000    0.3228
    3.0000    0.2751
    4.0000    0.2457
    5.0000    0.2248
    6.0000    0.2089
    7.0000    0.1963
    8.0000    0.1859
    9.0000    0.1770
   10.0000    0.1693
   11.0000    0.1626
   12.0000    0.1566
   13.0000    0.1510
   14.0000    0.1457
   15.0000    0.1409
   16.0000    0.1365
   17.0000    0.1324
   18.0000    0.1287
   19.0000    0.1252
   20.0000    0.1220
   21.0000    0.1190
   22.0000    0.1162
   23.0000    0.1136
   24.0000    0.1113
   25.0000    0.1091
   26.0000    0.1070
   27.0000    0.1051
   28.0000    0.1033
   29.0000    0.1016
   30.0000    0.1001
   31.0000    0.0986
   32.0000    0.0972
   33.0000    0.0959
   34.0000    0.0947
   35.0000    0.0936
   36.0000    0.0925
   37.0000    0.0916
   38.0000    0.0907
   39.0000    0.0898
   40.0000    0.0891
   41.0000    0.0883
   42.0000    0.0877
   43.0000    0.0871
   44.0000    0.0865
   45.0000    0.0859
   46.0000    0.0854
   47.0000    0.0849
   48.0000    0.0844
   49.0000    0.0840
   50.0000    0.0835
   51.0000    0.0831
   52.0000    0.0826
   53.0000    0.0822
   54.0000    0.0818
   55.0000    0.0814
   56.0000    0.0810
   57.0000    0.0806
   58.0000    0.0802
   59.0000    0.0799
   60.0000    0.0796
   61.0000    0.0792
   62.0000    0.0789
   63.0000    0.0786
   64.0000    0.0783
   65.0000    0.0780
   66.0000    0.0778
   67.0000    0.0775
   68.0000    0.0773
   69.0000    0.0770
   70.0000    0.0768
   71.0000    0.0766
   72.0000    0.0764
   73.0000    0.0761
   74.0000    0.0759
   75.0000    0.0757
   76.0000    0.0756
   77.0000    0.0754
   78.0000    0.0752
   79.0000    0.0750
   80.0000    0.0748
   81.0000    0.0747
   82.0000    0.0745
   83.0000    0.0743
   84.0000    0.0742
   85.0000    0.0740
   86.0000    0.0739
   87.0000    0.0737
   88.0000    0.0736
   89.0000    0.0734
   90.0000    0.0733
   91.0000    0.0731
   92.0000    0.0730
   93.0000    0.0729
   94.0000    0.0727
   95.0000    0.0726
   96.0000    0.0725
   97.0000    0.0723
   98.0000    0.0722
   99.0000    0.0721
  100.0000    0.0720

==> Fig1/ainf/BODAMP.txt <==
1	0.500000000000000
2	0.274845986784173
3	0.181276408030295
4	0.140280786001744
5	0.106640722241678
6	0.0835093000254408
7	0.0693734402582306
8	0.0616006757544086
9	0.0560866011572128
10	0.0521014206507412
11	0.0492502383304084
12	0.0449840643507343
13	0.0411456428173446
14	0.0377682967769038
15	0.0346211046024496
16	0.0316442681069925
17	0.0292505344284984
18	0.0266821661253942
19	0.0242772087236595
20	0.0225954468511959
21	0.0211692294354801
22	0.0195771077431066
23	0.0183042537094055
24	0.0171920656196124
25	0.0163187572523175
26	0.0154299263761153
27	0.0144933831185731
28	0.0136176385123537
29	0.0126678367704249
30	0.0117692869487520
31	0.0109991053867517
32	0.0103694842984400
33	0.00992736171082695
34	0.00952127366622490
35	0.00925247927934701
36	0.00901475578311903
37	0.00875664869532308
38	0.00845060145996698
39	0.00808953781135936
40	0.00763533581559932
41	0.00725960380524944
42	0.00697907370706767
43	0.00660909536549162
44	0.00635774980133017
45	0.00613781176598425
46	0.00579791663707847
47	0.00557808689445683
48	0.00539168577673530
49	0.00518222739587603
50	0.00498613198291399
51	0.00479403545204984
52	0.00461006406164942
53	0.00443153831963422
54	0.00426524199690355
55	0.00411802125667261
56	0.00398426665924192
57	0.00390067238875496
58	0.00382240269838283
59	0.00372132382186818
60	0.00356687754728440
61	0.00340788670382729
62	0.00318822886123844
63	0.00292485401537772
64	0.00264451122246673
65	0.00234888686268949
66	0.00204768473840440
67	0.00169779993548633
68	0.00130399137419802
69	0.000980088689078610
70	0.000701241582657292
71	0.000490502511820418
72	0.000283294374781337
73	9.45821716961093e-05
74	4.25436418495708e-05
75	1.28142479096996e-11
76	1.02730194872685e-13
77	1.02730194872685e-13
78	1.02730194872685e-13
79	1.02730194872685e-13
80	1.02730194872685e-13
81	1.02730194872685e-13
82	1.02730194872685e-13
83	1.02730194872685e-13
84	1.02730194872685e-13
85	1.02730194872685e-13
86	1.02730194872685e-13
87	1.02730194872685e-13
88	1.02730194872685e-13
89	1.02730194872685e-13
90	1.02730194872685e-13
91	1.02730194872685e-13
92	1.02730194872685e-13
93	1.02730194872685e-13
94	1.02730194872685e-13
95	1.02730194872685e-13
96	1.02730194872685e-13
97	1.02730194872685e-13
98	1.02730194872685e-13
99	1.02730194872685e-13
100	1.02730194872685e-13

==> Fig1/ainf/GAMP.txt <==
1	0.967252285701658
2	0.559767435462563
3	0.427700586346915
4	0.356053421204089
5	0.304363103626981
6	0.260057517928661
7	0.220854549440889
8	0.185407917633728
9	0.152372041666864
10	0.121686091557248
11	0.0941665785316570
12	0.0704862921143281
13	0.0510608634253966
14	0.0357215447461580
15	0.0241907731431725
16	0.0159825654114302
17	0.0104617843427231
18	0.00686800009550411
19	0.00448312089559337
20	0.00273254251281395
21	0.00131068184993565
22	0.000290665909072021


==> Fig1/ainf/Original_SBL.txt <==
1	0.141187578227833
2	0.274129795799775
3	0.344857714273252
4	0.382170103252605
5	0.420773128558904
6	0.458716120138417
7	0.478989515059676
8	0.505352547380031
9	0.526160541372003
10	0.537792457366897
11	0.554831451424992
12	0.593309042075218
13	0.594956886081066
14	0.587071444410936
15	0.595742354463925
16	0.601600218840195
17	0.606209068787948
18	0.606714236732034
19	0.613202703708464
20	0.634367905379336
21	0.640225769755605
22	0.660730937699692
23	0.667219404676121
24	0.651912067381517
25	0.651912067381517
26	0.644258398734215
27	0.664174585976572
28	0.673476098629722
29	0.672458857224034
30	0.668123402197540
31	0.682265537821270
32	0.673089459824194
33	0.675777070844841
34	0.683430739492143
35	0.665310356520819
36	0.690150979491400
37	0.691168220897088
38	0.692690630246862
39	0.686202163270433
40	0.690537618296928
41	0.699208528349918
42	0.690032450352841
43	0.702378781705540
44	0.702378781705540
45	0.713077269052390
46	0.720730937699692
47	0.719208528349917
48	0.719208528349917
49	0.717686119000143
50	0.725339787647445
51	0.723817378297671
52	0.724447980897831
53	0.719481923271176
54	0.733089459824194
55	0.737424914850689
56	0.754254661495067
57	0.768396797118798
58	0.777572875115874
59	0.777572875115874
60	0.777572875115874
61	0.784061342092303
62	0.786214354042238
63	0.786214354042238
64	0.786214354042238
65	0.793594627768281
66	0.793594627768281
67	0.793594627768281
68	0.789259172741786
69	0.789259172741786
70	0.789259172741786
71	0.789259172741786
72	0.781248296415583
73	0.781248296415583
74	0.785583751442078
75	0.788396797118798
76	0.783829569069475
77	0.788165024095970
78	0.795818692743272
79	0.795818692743272
80	0.799136906364079
81	0.796983894414145
82	0.798506303763919
83	0.784364168140188
84	0.788931396189510
85	0.782800136891983
86	0.771828254623874
87	0.770305845274100
88	0.777959513921402
89	0.780772559598122
90	0.780772559598122
91	0.774284092621693
92	0.785108014624617
93	0.785108014624617
94	0.777454345977315
95	0.783942812953745
96	0.785465222303519
97	0.785465222303519
98	0.791953689279948
99	0.799607357927249
100	0.799607357927249

==> Fig1/ainf/Original_SOAV.txt <==
1	0.500000000000000
2	0.332133745634598
3	0.273173060891307
4	0.231081683707926
5	0.200264463022145
6	0.177509089745103
7	0.160321152760091
8	0.147044358449637
9	0.136530924287868
10	0.128115051175744
11	0.121421114774982
12	0.116133060709188
13	0.111922214154437
14	0.108591217987688
15	0.105916249534182
16	0.103762216543165
17	0.102056319229030
18	0.100685104039402
19	0.0996030936531589
20	0.0987801342390540
21	0.0981979696726992
22	0.0978053425452690
23	0.0975489952266272
24	0.0974357127152049
25	0.0974215243788214
26	0.0974760298596365
27	0.0975616316994466
28	0.0976630513280561
29	0.0977554206586354
30	0.0978559482460878
31	0.0979210814844171
32	0.0979796040185394
33	0.0980299460595202
34	0.0980871366218685
35	0.0981489240789943
36	0.0982084814128582
37	0.0982687531673932
38	0.0983381288135316
39	0.0984133813623912
40	0.0984880928135502
41	0.0985570502089113
42	0.0986195367273277
43	0.0986807496725734
44	0.0987378243395623
45	0.0987889609052138
46	0.0988339399197459
47	0.0988734815623829
48	0.0989044816040270
49	0.0989208729236649
50	0.0989313461137298
51	0.0989362186937525
52	0.0989358812047572
53	0.0989309696311782
54	0.0989222796861073
55	0.0989097034110008
56	0.0988946259210058
57	0.0988785611494609
58	0.0988629793110895
59	0.0988496899961474
60	0.0988397016020154
61	0.0988337422786828
62	0.0988322276392796
63	0.0988332856490573
64	0.0988372865444628
65	0.0988440820042800
66	0.0988533400219851
67	0.0988645449364052
68	0.0988771074554646
69	0.0988892784257529
70	0.0989008406995015
71	0.0989115277859426
72	0.0989212027460059
73	0.0989298266794503
74	0.0989376351188810
75	0.0989446966610412
76	0.0989503539970184
77	0.0989546178823941
78	0.0989575589645735
79	0.0989592891921869
80	0.0989598029728720
81	0.0989593590377830
82	0.0989580472102151
83	0.0989551782569278
84	0.0989512750122177
85	0.0989468411590865
86	0.0989420503916446
87	0.0989371472665797
88	0.0989326634969456
89	0.0989286126496465
90	0.0989254107810728
91	0.0989228375032211
92	0.0989207662641184
93	0.0989191426249482
94	0.0989178377224164
95	0.0989168570532005
96	0.0989162473697063
97	0.0989159464882390
98	0.0989158789294350
99	0.0989159744714470
100	0.0989161780310072

==> Fig1/ainf/SBL.txt <==
1	0.411855610009401
2	0.271784665899863
3	0.233406189342871
4	0.215207745132187
5	0.202891364340851
6	0.193002333170855
7	0.184423386025780
8	0.176671514934754
9	0.169478957551749
10	0.162669029539509
11	0.156110854594171
12	0.149699005984204
13	0.143342809469409
14	0.136960506348387
15	0.130476707481072
16	0.123822667574764
17	0.116939233258793
18	0.109782263902247
19	0.102329901471113
20	0.0945902363678457
21	0.0866071558322343
22	0.0784622922297395
23	0.0702717142652228
24	0.0621765031231404
25	0.0543275235324064
26	0.0468675262577597
27	0.0399175163553138
28	0.0335705940444987
29	0.0278843033261263
30	0.0228652750819756
31	0.0184560676956304
32	0.0145337767222424
33	0.0109323435829821
34	0.00751003174520047
35	0.00428949726089449
36	0.00164991567444039
37	0.000262041157760157


==> Fig1/ainf/SOAV.txt <==
1	0.500000000000000
2	0.330475575086842
3	0.270495034903415
4	0.227550628798661
5	0.195884634188085
6	0.172001057654180
7	0.153717368794005
8	0.139407879345209
9	0.127908400570652
10	0.118511822272774
11	0.110756263519347
12	0.104385580387067
13	0.0991174838991494
14	0.0946576347574705
15	0.0908919478831184
16	0.0876854774651155
17	0.0849259788416021
18	0.0824846400976736
19	0.0802897899211917
20	0.0782801331982142
21	0.0764130082123609
22	0.0746446860671313
23	0.0730027959389231
24	0.0714820875442580
25	0.0700675344730919
26	0.0687553109190749
27	0.0675372511700160
28	0.0664034142068142
29	0.0653442411823140
30	0.0643492137301106
31	0.0634079091134595
32	0.0625135829381987
33	0.0616608984988146
34	0.0608463885204489
35	0.0600682978857862
36	0.0593257082662175
37	0.0586180546427872
38	0.0579449885155829
39	0.0573048193359730
40	0.0566958616956718
41	0.0561165364734240
42	0.0555652762449771
43	0.0550405438340732
44	0.0545393227001094
45	0.0540598976722858
46	0.0536014594268583
47	0.0531625522859233
48	0.0527412714372486
49	0.0523369070021088
50	0.0519484181500239
51	0.0515749087733245
52	0.0512155852805960
53	0.0508697216359061
54	0.0505366435680959
55	0.0502157237986730
56	0.0499063808238581
57	0.0496080782972380
58	0.0493203246447821
59	0.0490426732268437
60	0.0487747232216968
61	0.0485161210312125
62	0.0482665616059217
63	0.0480257887772255
64	0.0477935935970427
65	0.0475697707518732
66	0.0473540992689594
67	0.0471463833738279
68	0.0469464306147028
69	0.0467540707742860
70	0.0465691427666485
71	0.0463914847947586
72	0.0462209255094904
73	0.0460572712389353
74	0.0459003253444580
75	0.0457498067042749
76	0.0456052451994741
77	0.0454664687033326
78	0.0453332076939550
79	0.0452052164228790
80	0.0450822296320929
81	0.0449610685892026
82	0.0448418267594562
83	0.0447249407119178
84	0.0446102689820891
85	0.0444972488723923
86	0.0443857737849692
87	0.0442760281639130
88	0.0441681709365230
89	0.0440623447568897
90	0.0439586970395136
91	0.0438572931326832
92	0.0437583033923119
93	0.0436619254620373
94	0.0435682533520096
95	0.0434773623661274
96	0.0433893002717826
97	0.0433040816182010
98	0.0432216497536899
99	0.0431419373133067
100	0.0430648618918737

==> Fig1/b/BODAMP.txt <==
    1.0000    0.5000
    2.0000    0.4021
    3.0000    0.7085
    4.0000    0.5296
    5.0000    0.7194
    6.0000    0.5513
    7.0000    0.7316
    8.0000    0.5650
    9.0000    0.7308
   10.0000    0.5732
   11.0000    0.7257
   12.0000    0.5779
   13.0000    0.7215
   14.0000    0.5804
   15.0000    0.7187
   16.0000    0.5817
   17.0000    0.7170
   18.0000    0.5824
   19.0000    0.7159
   20.0000    0.5827
   21.0000    0.7152
   22.0000    0.5829
   23.0000    0.7147
   24.0000    0.5830
   25.0000    0.7144
   26.0000    0.5831
   27.0000    0.7142
   28.0000    0.5831
   29.0000    0.7141
   30.0000    0.5831
   31.0000    0.7140
   32.0000    0.5831
   33.0000    0.7139
   34.0000    0.5831
   35.0000    0.7139
   36.0000    0.5831
   37.0000    0.7139
   38.0000    0.5831
   39.0000    0.7138
   40.0000    0.5831
   41.0000    0.7138
   42.0000    0.5831
   43.0000    0.7138
   44.0000    0.5831
   45.0000    0.7138
   46.0000    0.5831
   47.0000    0.7138
   48.0000    0.5831
   49.0000    0.7138
   50.0000    0.5831
   51.0000    0.7138
   52.0000    0.5831
   53.0000    0.7138
   54.0000    0.5831
   55.0000    0.7138
   56.0000    0.5831
   57.0000    0.7138
   58.0000    0.5831
   59.0000    0.7138
   60.0000    0.5831
   61.0000    0.7138
   62.0000    0.5831
   63.0000    0.7138
   64.0000    0.5831
   65.0000    0.7138
   66.0000    0.5831
   67.0000    0.7138
   68.0000    0.5831
   69.0000    0.7138
   70.0000    0.5831
   71.0000    0.7138
   72.0000    0.5831
   73.0000    0.7138
   74.0000    0.5831
   75.0000    0.7138
   76.0000    0.5831
   77.0000    0.7138
   78.0000    0.5831
   79.0000    0.7138
   80.0000    0.5831
   81.0000    0.7138
   82.0000    0.5831
   83.0000    0.7138
   84.0000    0.5831
   85.0000    0.7138
   86.0000    0.5831
   87.0000    0.7138
   88.0000    0.5831
   89.0000    0.7138
   90.0000    0.5831
   91.0000    0.7138
   92.0000    0.5831
   93.0000    0.7138
   94.0000    0.5831
   95.0000    0.7138
   96.0000    0.5831
   97.0000    0.7138
   98.0000    0.5831
   99.0000    0.7138
  100.0000    0.5831

==> Fig1/b/GAMP.txt <==
    1.0000    1.3546
    2.0000    0.9079
    3.0000    0.8745
    4.0000    0.9093
    5.0000    1.4442
    6.0000    1.4235
    7.0000    1.3867
    8.0000    1.1171
    9.0000    1.1444
   10.0000    1.1066
   11.0000    1.3182
   12.0000    1.2550
   13.0000    1.3055
   14.0000    1.1579
   15.0000    1.2238
   16.0000    1.1582
   17.0000    1.2875
   18.0000    1.2058
   19.0000    1.2799
   20.0000    1.1714
   21.0000    1.2528
   22.0000    1.1734
   23.0000    1.2761
   24.0000    1.1888
   25.0000    1.2723
   26.0000    1.1763
   27.0000    1.2634
   28.0000    1.1777
   29.0000    1.2719
   30.0000    1.1826
   31.0000    1.2702
   32.0000    1.1780
   33.0000    1.2674
   34.0000    1.1786
   35.0000    1.2705
   36.0000    1.1801
   37.0000    1.2699
   38.0000    1.1783
   39.0000    1.2691
   40.0000    1.1785
   41.0000    1.2703
   42.0000    1.1789
   43.0000    1.2701
   44.0000    1.1781
   45.0000    1.2699
   46.0000    1.1781
   47.0000    1.2705
   48.0000    1.1781
   49.0000    1.2705
   50.0000    1.1776
   51.0000    1.2705
   52.0000    1.1775
   53.0000    1.2708
   54.0000    1.1773
   55.0000    1.2709
   56.0000    1.1771
   57.0000    1.2711
   58.0000    1.1769
   59.0000    1.2713
   60.0000    1.1767
   61.0000    1.2714
   62.0000    1.1764
   63.0000    1.2716
   64.0000    1.1762
   65.0000    1.2718
   66.0000    1.1759
   67.0000    1.2719
   68.0000    1.1757
   69.0000    1.2721
   70.0000    1.1754
   71.0000    1.2723
   72.0000    1.1752
   73.0000    1.2725
   74.0000    1.1749
   75.0000    1.2727
   76.0000    1.1747
   77.0000    1.2728
   78.0000    1.1744
   79.0000    1.2730
   80.0000    1.1741
   81.0000    1.2732
   82.0000    1.1739
   83.0000    1.2734
   84.0000    1.1736
   85.0000    1.2736
   86.0000    1.1733
   87.0000    1.2738
   88.0000    1.1731
   89.0000    1.2739
   90.0000    1.1728
   91.0000    1.2741
   92.0000    1.1725
   93.0000    1.2743
   94.0000    1.1722
   95.0000    1.2744
   96.0000    1.1720
   97.0000    1.2746
   98.0000    1.1717
   99.0000    1.2748
  100.0000    1.1714

==> Fig1/b/SBL.txt <==
    1.0000    0.4352
    2.0000    0.2929
    3.0000    0.2510
    4.0000    0.2301
    5.0000    0.2158
    6.0000    0.2042
    7.0000    0.1943
    8.0000    0.1855
    9.0000    0.1776
   10.0000    0.1702
   11.0000    0.1633
   12.0000    0.1568
   13.0000    0.1506
   14.0000    0.1445
   15.0000    0.1384
   16.0000    0.1322
   17.0000    0.1259
   18.0000    0.1193
   19.0000    0.1123
   20.0000    0.1048
   21.0000    0.0968
   22.0000    0.0881
   23.0000    0.0787
   24.0000    0.0685
   25.0000    0.0571
   26.0000    0.0446
   27.0000    0.0315
   28.0000    0.0190
   29.0000    0.0097
   30.0000    0.0045
   31.0000    0.0023
   32.0000    0.0014
   33.0000    0.0010
   34.0000    0.0008
   35.0000    0.0007
   36.0000    0.0007
   37.0000    0.0007
   38.0000    0.0007
   39.0000    0.0007
   40.0000    0.0007
   41.0000    0.0007
   42.0000    0.0007
   43.0000    0.0007
   44.0000    0.0007
   45.0000    0.0007
   46.0000    0.0007
   47.0000    0.0007
   48.0000    0.0007
   49.0000    0.0007
   50.0000    0.0007
   51.0000    0.0007
   52.0000    0.0007
   53.0000    0.0007
   54.0000    0.0007
   55.0000    0.0007
   56.0000    0.0007
   57.0000    0.0007
   58.0000    0.0007
   59.0000    0.0007
   60.0000    0.0007
   61.0000    0.0007
   62.0000    0.0007
   63.0000    0.0007
   64.0000    0.0007
   65.0000    0.0007
   66.0000    0.0007
   67.0000    0.0007
   68.0000    0.0007
   69.0000    0.0007
   70.0000    0.0007
   71.0000    0.0007
   72.0000    0.0007
   73.0000    0.0007
   74.0000    0.0007
   75.0000    0.0007
   76.0000    0.0007
   77.0000    0.0007
   78.0000    0.0007
   79.0000    0.0007
   80.0000    0.0007
   81.0000    0.0007
   82.0000    0.0007
   83.0000    0.0007
   84.0000    0.0007
   85.0000    0.0006
   86.0000    0.0006
   87.0000    0.0006
   88.0000    0.0006
   89.0000    0.0006
   90.0000    0.0006
   91.0000    0.0006
   92.0000    0.0006
   93.0000    0.0006
   94.0000    0.0006
   95.0000    0.0006
   96.0000    0.0006
   97.0000    0.0006
   98.0000    0.0006
   99.0000    0.0006
  100.0000    0.0006

==> Fig1/b/SOAV.txt <==
    1.0000    0.5000
    2.0000    0.4167
    3.0000    0.3713
    4.0000    0.3310
    5.0000    0.2968
    6.0000    0.2684
    7.0000    0.2448
    8.0000    0.2251
    9.0000    0.2080
   10.0000    0.1934
   11.0000    0.1808
   12.0000    0.1699
   13.0000    0.1603
   14.0000    0.1518
   15.0000    0.1441
   16.0000    0.1372
   17.0000    0.1309
   18.0000    0.1253
   19.0000    0.1203
   20.0000    0.1157
   21.0000    0.1116
   22.0000    0.1079
   23.0000    0.1045
   24.0000    0.1014
   25.0000    0.0986
   26.0000    0.0961
   27.0000    0.0937
   28.0000    0.0916
   29.0000    0.0896
   30.0000    0.0877
   31.0000    0.0859
   32.0000    0.0842
   33.0000    0.0825
   34.0000    0.0809
   35.0000    0.0793
   36.0000    0.0778
   37.0000    0.0764
   38.0000    0.0749
   39.0000    0.0735
   40.0000    0.0722
   41.0000    0.0709
   42.0000    0.0696
   43.0000    0.0683
   44.0000    0.0671
   45.0000    0.0659
   46.0000    0.0648
   47.0000    0.0637
   48.0000    0.0626
   49.0000    0.0616
   50.0000    0.0605
   51.0000    0.0596
   52.0000    0.0586
   53.0000    0.0577
   54.0000    0.0568
   55.0000    0.0559
   56.0000    0.0550
   57.0000    0.0542
   58.0000    0.0534
   59.0000    0.0526
   60.0000    0.0519
   61.0000    0.0511
   62.0000    0.0504
   63.0000    0.0497
   64.0000    0.0490
   65.0000    0.0484
   66.0000    0.0477
   67.0000    0.0471
   68.0000    0.0464
   69.0000    0.0458
   70.0000    0.0452
   71.0000    0.0446
   72.0000    0.0440
   73.0000    0.0434
   74.0000    0.0428
   75.0000    0.0422
   76.0000    0.0417
   77.0000    0.0411
   78.0000    0.0406
   79.0000    0.0401
   80.0000    0.0396
   81.0000    0.0391
   82.0000    0.0386
   83.0000    0.0381
   84.0000    0.0376
   85.0000    0.0372
   86.0000    0.0367
   87.0000    0.0363
   88.0000    0.0359
   89.0000    0.0355
   90.0000    0.0351
   91.0000    0.0347
   92.0000    0.0343
   93.0000    0.0339
   94.0000    0.0335
   95.0000    0.0332
   96.0000    0.0328
   97.0000    0.0325
   98.0000    0.0321
   99.0000    0.0318
  100.0000    0.0314

==> Fig1/b820/BODAMP.txt <==
1	0.500000000000000
2	0.457410344763344
3	0.808267249301452
4	0.564716730574317
5	0.774283065685246
6	0.571048415553851
7	0.772130527572118
8	0.571697768211958
9	0.772059275570202
10	0.571932042877837
11	0.772017226198669
12	0.572147951673914
13	0.771937242138949
14	0.572358407149451
15	0.771829299077607
16	0.572561310862367
17	0.771701154394134
18	0.572755272162748
19	0.771558917288685
20	0.572939452487879
21	0.771407593061392
22	0.573113388380529
23	0.771251253130459
24	0.573276901138975
25	0.771093161603591
26	0.573430028367712
27	0.770935892000907
28	0.573572968555162
29	0.770781434219791
30	0.573706036517545
31	0.770631290578876
32	0.573829628026718
33	0.770486560531254
34	0.573944192071172
35	0.770348014252811
36	0.574050209368940
37	0.770216155728831
38	0.574148175940341
39	0.770091276216445
40	0.574238590734619
41	0.769973499089084
42	0.574321946475584
43	0.769862817105606
44	0.574398723042312
45	0.769759123120474
46	0.574469382830233
47	0.769662235185439
48	0.574534367646671
49	0.769571916905403
50	0.574594096784799
51	0.769487893814024
52	0.574648965993571
53	0.769409866436783
54	0.574699347120830
55	0.769337520615901
56	0.574745588254766
57	0.769270535585811
58	0.574788014227296
59	0.769208590211246
60	0.574826927373466
61	0.769151367732802
62	0.574862608465165
63	0.769098559306764
64	0.574895317756549
65	0.769049866576453
66	0.574925296093576
67	0.769005003470407
68	0.574952766051828
69	0.768963697387517
70	0.574977933075977
71	0.768925689899885
72	0.575000986601427
73	0.768890737079782
74	0.575022101144177
75	0.768858609536896
76	0.575041437349260
77	0.768829092235513
78	0.575059142991368
79	0.768801984147559
80	0.575075353923806
81	0.768777097786323
82	0.575090194973774
83	0.768754258656508
84	0.575103780783439
85	0.768733304648865
86	0.575116216597245
87	0.768714085401580
88	0.575127598996739
89	0.768696461645720
90	0.575138016584652
91	0.768680304548061
92	0.575147550620395
93	0.768665495061444
94	0.575156275609314
95	0.768651923290226
96	0.575164259848234
97	0.768639487876361
98	0.575171565929813
99	0.768628095409991
100	0.575178251208280

==> Fig1/b820/GAMP.txt <==
1	1.27285723163424
2	0.945340756772352
3	0.863936954317677
4	0.964613326282764
5	1.67621221112405
6	1.50951430327837
7	1.32904161409522
8	1.08137329708512
9	1.18215896791668
10	1.22477775411436
11	1.49323039392178
12	1.27988575072260
13	1.27303368751108
14	1.14296879002135
15	1.30702375322507
16	1.25236731790664
17	1.38730830329567
18	1.21801936697904
19	1.29114108039327
20	1.18971449441252
21	1.34178054677796
22	1.23627152015117
23	1.34242806706859
24	1.20608940125595
25	1.31393202172552
26	1.21041749653754
27	1.34189251805073
28	1.22237154816722
29	1.32954123614230
30	1.20822159410221
31	1.32637616568702
32	1.21578807427633
33	1.33619844223634
34	1.21599888157476
35	1.32815249319892
36	1.21167654674059
37	1.33071315693064
38	1.21587937505569
39	1.33250731208270
40	1.21409902242725
41	1.32929030234575
42	1.21359723000021
43	1.33145663301714
44	1.21509247653311
45	1.33101694497867
46	1.21391271587360
47	1.33022706214871
48	1.21429516942215
49	1.33120528996877
50	1.21458719657885
51	1.33062173310749
52	1.21411756287093
53	1.33062223797714
54	1.21445231643030
55	1.33089513873426
56	1.21440492667122
57	1.33057974238657
58	1.21429786705952
59	1.33069884250864
60	1.21445833816767
61	1.33070787418481
62	1.21438620686561
63	1.33058914669420
64	1.21439883318151
65	1.33065695425725
66	1.21445428575544
67	1.33060945133211
68	1.21442113638070
69	1.33057450579487
70	1.21445250702877
71	1.33058988734833
72	1.21446826678601
73	1.33054848221233
74	1.21446437682622
75	1.33053586050216
76	1.21448851704738
77	1.33052558995922
78	1.21449563076777
79	1.33049723567883
80	1.21450438800067
81	1.33048545177248
82	1.21452084234503
83	1.33046703062613
84	1.21452881822267
85	1.33044608740873
86	1.21454104855341
87	1.33043118931310
88	1.21455372977970
89	1.33041160358337
90	1.21456369229349
91	1.33039329760527
92	1.21457615077433
93	1.33037620538080
94	1.21458766464902
95	1.33035714038403
96	1.21459880218645
97	1.33033929580249
98	1.21461087554779
99	1.33032124300062
100	1.21462227487849

==> Fig1/b820/Original_SBL.txt <==
1	0.259167388793148
2	0.382598846298224
3	0.520172439427031
4	0.588456710674493
5	0.654314575050762
6	0.705025253169417
7	0.719167388793148
8	0.725025253169417
9	0.730883117545686
10	0.736740981921955
11	0.765025253169417
12	0.759167388793148
13	0.773309524416879
14	0.779167388793148
15	0.807451660040610
16	0.773309524416879
17	0.793309524416879
18	0.779167388793148
19	0.770883117545686
20	0.807451660040610
21	0.821593795664341
22	0.815735931288072
23	0.835735931288072
24	0.901593795664341
25	0.909878066911803
26	0.909878066911803
27	0.915735931288072
28	0.927451660040610
29	0.899167388793148
30	0.887451660040610
31	0.881593795664341
32	0.887451660040610
33	0.893309524416879
34	0.893309524416879
35	0.887451660040610
36	0.901593795664341
37	0.901593795664341
38	0.887451660040610
39	0.873309524416879
40	0.879167388793148
41	0.893309524416879
42	0.893309524416879
43	0.893309524416879
44	0.879167388793148
45	0.885025253169417
46	0.913309524416879
47	0.913309524416879
48	0.919167388793148
49	0.919167388793148
50	0.933309524416879
51	0.919167388793148
52	0.953309524416879
53	0.965025253169417
54	0.945025253169417
55	0.965025253169417
56	0.970883117545686
57	0.970883117545686
58	0.970883117545686
59	0.970883117545686
60	0.985025253169417
61	0.985025253169417
62	0.985025253169417
63	0.985025253169417
64	0.985025253169417
65	0.985025253169417
66	0.987451660040610
67	0.993309524416879
68	0.979167388793148
69	0.953309524416879
70	0.953309524416879
71	0.953309524416879
72	0.939167388793148
73	0.905025253169417
74	0.905025253169417
75	0.905025253169417
76	0.910883117545686
77	0.930883117545686
78	0.930883117545686
79	0.930883117545686
80	0.930883117545686
81	0.930883117545686
82	0.925025253169417
83	0.910883117545686
84	0.896740981921955
85	0.896740981921955
86	0.896740981921955
87	0.910883117545686
88	0.910883117545686
89	0.910883117545686
90	0.910883117545686
91	0.910883117545686
92	0.916740981921955
93	0.910883117545686
94	0.910883117545686
95	0.925025253169417
96	0.925025253169417
97	0.910883117545686
98	0.910883117545686
99	0.910883117545686
100	0.925025253169417

==> Fig1/b820/Original_SOAV.txt <==
1	0.500000000000000
2	0.442190436824473
3	0.406252472404390
4	0.372737584829852
5	0.343417236230116
6	0.318502243513174
7	0.297617921308834
8	0.280180608670070
9	0.265637654911246
10	0.253498441884453
11	0.243207155085606
12	0.234345992718754
13	0.226583617882604
14	0.219673636062135
15	0.213458223727633
16	0.207819483932412
17	0.202656517860427
18	0.197920940320176
19	0.193580228378895
20	0.189589272356999
21	0.185934856617130
22	0.182573320662411
23	0.179501723762709
24	0.176698593605291
25	0.174151592894462
26	0.171839913067491
27	0.169724294601419
28	0.167786850751875
29	0.166019095118707
30	0.164410380554579
31	0.162944866103229
32	0.161626332317487
33	0.160442007459380
34	0.159363114388242
35	0.158384188518887
36	0.157515866081406
37	0.156757640806491
38	0.156097918002226
39	0.155523387361620
40	0.155022461076664
41	0.154597312777941
42	0.154256258496491
43	0.153979403563668
44	0.153758898842144
45	0.153593190688869
46	0.153463606061349
47	0.153357908140711
48	0.153265105310415
49	0.153194095230412
50	0.153145632118593
51	0.153106901098144
52	0.153063132128943
53	0.153022437183547
54	0.153003778420420
55	0.153000530874040
56	0.153000639083788
57	0.152999753986311
58	0.153002388194126
59	0.153021392880996
60	0.153060589541915
61	0.153106907128372
62	0.153164175193729
63	0.153215676006807
64	0.153246868486145
65	0.153256187408606
66	0.153257795009955
67	0.153262777414856
68	0.153263119319308
69	0.153271173561878
70	0.153286030643754
71	0.153303556264870
72	0.153315199000427
73	0.153315826606443
74	0.153311521793471
75	0.153305392248323
76	0.153305107591886
77	0.153313759693302
78	0.153328122455415
79	0.153353225240324
80	0.153382742952580
81	0.153417080998503
82	0.153451243327823
83	0.153485650166895
84	0.153517947328812
85	0.153550072123148
86	0.153581917695102
87	0.153616402738883
88	0.153651369208828
89	0.153686263611812
90	0.153720951676289
91	0.153755672047507
92	0.153795194201519
93	0.153839514633966
94	0.153886059955246
95	0.153934990628022
96	0.153986282967134
97	0.154039725483831
98	0.154095598730438
99	0.154153907062991
100	0.154214641828583

==> Fig1/b820/SBL.txt <==
1	0.496557434666515
2	0.378196174145548
3	0.339651123431683
4	0.320593431448261
5	0.308245381365027
6	0.298872395437697
7	0.291124538797388
8	0.284426456480982
9	0.278492419304351
10	0.273157217094280
11	0.268311401863890
12	0.263874693851401
13	0.259784240182330
14	0.255988918970688
15	0.252446223064096
16	0.249120320747079
17	0.245980708839267
18	0.243001203703181
19	0.240159151128491
20	0.237434793061176
21	0.234810754205202
22	0.232271623353813
23	0.229803610463575
24	0.227394264059155
25	0.225032235892884
26	0.222707081558959
27	0.220409087393201
28	0.218129115735329
29	0.215858462590372
30	0.213588723827446
31	0.211311668094167
32	0.209019116343002
33	0.206702829017720
34	0.204354402316130
35	0.201965174324876
36	0.199526140037762
37	0.197027871273022
38	0.194460433466682
39	0.191813286550808
40	0.189075151772899
41	0.186233820032751
42	0.183275869293446
43	0.180186248093651
44	0.176947669131037
45	0.173539742404430
46	0.169937763973227
47	0.166111072577196
48	0.162020976158958
49	0.157619366076164
50	0.152855164378316
51	0.147688653339902
52	0.142068785541800
53	0.135922706215302
54	0.129179286281100
55	0.121749358974805
56	0.113482843131355
57	0.104196477870849
58	0.0936754630828270
59	0.0817202001483211
60	0.0682242310160109
61	0.0530720380344108
62	0.0368834282149854
63	0.0218550443295932
64	0.0107926774085639
65	0.00485437871151572
66	0.00244200707960263
67	0.00144653125129876
68	0.000918450328421254
69	0.000627117305108539
70	0.000472469403720631
71	0.000403692076911164
72	0.000363004697351392
73	0.000335171744999244
74	0.000314701984249762
75	0.000299181232855469
76	0.000287327329529352
77	0.000278318469601281
78	0.000271549582596486
79	0.000266543617336170
80	0.000262917141936040
81	0.000260362972525643
82	0.000258637467081933
83	0.000257549326454960
84	0.000256949570201075
85	0.000256722897178441
86	0.000256780540136302
87	0.000257054538932351
88	0.000257493236210153
89	0.000258057756080331
90	0.000258719238261175
91	0.000259456640361827
92	0.000260254968338332
93	0.000261103836936026
94	0.000261996293114288
95	0.000262927856089618
96	0.000263895740169492
97	0.000264898233859530
98	0.000265934213124329
99	0.000267002769644577
100	0.000268102937205031

==> Fig1/b820/SOAV.txt <==
1	0.500000000000000
2	0.441892189218078
3	0.405519448258771
4	0.371563670944983
5	0.341823268936407
6	0.316535830136594
7	0.295178517674782
8	0.277221894272084
9	0.262186960522530
10	0.249507189950338
11	0.238615017736163
12	0.229162659928477
13	0.220842028244143
14	0.213368344923621
15	0.206635293611589
16	0.200496970709613
17	0.194867437136929
18	0.189665016526573
19	0.184806668018686
20	0.180259291355369
21	0.175992644111059
22	0.172016003237424
23	0.168313734893310
24	0.164872187863742
25	0.161675135604823
26	0.158705369725482
27	0.155945415047456
28	0.153341388910215
29	0.150808985576314
30	0.148439226998951
31	0.146218991433748
32	0.144134555730780
33	0.142172792821715
34	0.140321523604330
35	0.138570490479925
36	0.136913128993582
37	0.135333737578288
38	0.133826520369186
39	0.132393133927680
40	0.131028934945393
41	0.129728951327479
42	0.128488083812767
43	0.127301270989655
44	0.126164285004002
45	0.125073700004560
46	0.124026290259282
47	0.123018942249788
48	0.122049193160746
49	0.121115662926810
50	0.120217154251441
51	0.119352311309821
52	0.118520358488284
53	0.117719971263477
54	0.116950269406951
55	0.116210417121233
56	0.115499663677910
57	0.114817358302870
58	0.114163011860601
59	0.113536308854463
60	0.112936796384133
61	0.112363911529945
62	0.111817108891994
63	0.111295950970909
64	0.110800009186992
65	0.110328809279531
66	0.109881863214786
67	0.109458648621155
68	0.109058594709348
69	0.108681074911823
70	0.108325150428376
71	0.107989386635454
72	0.107673458359134
73	0.107376338455951
74	0.107096866057903
75	0.106833990479288
76	0.106586637529580
77	0.106353771693507
78	0.106134365186468
79	0.105924695118663
80	0.105726292789048
81	0.105538611625454
82	0.105360919763125
83	0.105192598561235
84	0.105033102318443
85	0.104881579176715
86	0.104735426829803
87	0.104596432823456
88	0.104464591551315
89	0.104339730885428
90	0.104221658336320
91	0.104109637617551
92	0.104003466205604
93	0.103900072347112
94	0.103801141211289
95	0.103707601397100
96	0.103619277948063
97	0.103535917661353
98	0.103457279669548
99	0.103379332661184
100	0.103303626088059

==> Fig1/binf/BODAMP.txt <==
1	0.500000000000000
2	0.445867674976055
3	0.842934253881065
4	0.533128927600495
5	0.793844277445577
6	0.547366155417144
7	0.785275253367365
8	0.550912991809062
9	0.782623493469632
10	0.552388316983811
11	0.781743019496991
12	0.553254378040638
13	0.781468538962419
14	0.553906375169018
15	0.781305936861996
16	0.554484915059897
17	0.781066490110175
18	0.555037898762008
19	0.780696006761826
20	0.555578568671995
21	0.780196108583569
22	0.556107856834955
23	0.779588954769782
24	0.556622989156437
25	0.778901648979975
26	0.557120737462315
27	0.778159710045035
28	0.557598533511794
29	0.777384733262832
30	0.558054726938582
31	0.776593941009699
32	0.558488518581261
33	0.775800525221551
34	0.558899792264581
35	0.775014263767056
36	0.559288936037196
37	0.774242175136754
38	0.559656686334399
39	0.773489113250325
40	0.560004003786855
41	0.772758269769273
42	0.560331979365764
43	0.772051581226658
44	0.560641766105599
45	0.771370050645611
46	0.560934531037644
47	0.770713997237633
48	0.561211422479200
49	0.770083247839749
50	0.561473548677913
51	0.769477282245725
52	0.561721964677025
53	0.768895342609952
54	0.561957665021136
55	0.768336515153661
56	0.562181580532379
57	0.767799790683244
58	0.562394577861076
59	0.767284108996592
60	0.562597460874214
61	0.766788391096906
62	0.562790973212534
63	0.766311562220044
64	0.562975801543736
65	0.765852567969743
66	0.563152579182612
67	0.765410385305580
68	0.563321889852454
69	0.764984029706952
70	0.563484271436386
71	0.764572559514271
72	0.563640219620175
73	0.764175078203228
74	0.563790191365402
75	0.763790735161480
76	0.563934608177999
77	0.763418725395537
78	0.564073859155197
79	0.763058288488265
80	0.564208303806116
81	0.762708707046102
82	0.564338274649370
83	0.762369304813498
84	0.564464079596220
85	0.762039444585550
86	0.564586004130935
87	0.761718526014597
88	0.564704313301738
89	0.761405983380071
90	0.564819253536416
91	0.761101283370860
92	0.564931054296779
93	0.760803922914544
94	0.565039929585766
95	0.760513427076547
96	0.565146079320385
97	0.760229347044017
98	0.565249690582888
99	0.759951258202968
100	0.565350938761752

==> Fig1/binf/GAMP.txt <==
1	1.33985459580117
2	0.904739733300541
3	0.816923807480801
4	0.818691388416589
5	1.51733340863280
6	1.43345262950988
7	1.51705210245772
8	1.11897662848887
9	1.16250523970517
10	1.09087267461592
11	1.42490598204984
12	1.25443650904369
13	1.36674807686060
14	1.13508519295251
15	1.27468402328540
16	1.15468506980531
17	1.38510481346732
18	1.19790759312033
19	1.33619334778412
20	1.14995970943602
21	1.31949242529596
22	1.16945262406605
23	1.35981833801720
24	1.17762103985007
25	1.33342717456319
26	1.16012375326209
27	1.33490893656611
28	1.17115828646088
29	1.34748044137959
30	1.17083880581999
31	1.33571799912697
32	1.16530838375670
33	1.33925598533167
34	1.17034210075786
35	1.34232949533626
36	1.16893417176154
37	1.33774116752534
38	1.16754942466414
39	1.34006206156854
40	1.16954954733488
41	1.34041114231470
42	1.16859465598127
43	1.33883004594928
44	1.16842561351968
45	1.33996772556572
46	1.16913438726441
47	1.33975563545731
48	1.16866644669774
49	1.33928161341271
50	1.16876124382463
51	1.33974600478354
52	1.16898946989781
53	1.33952972275969
54	1.16880656701889
55	1.33940835896616
56	1.16891328350203
57	1.33956141829273
58	1.16898723234929
59	1.33942317575400
60	1.16893909171984
61	1.33939117408138
62	1.16901694372270
63	1.33941797126653
64	1.16905208158901
65	1.33933491141528
66	1.16906042426778
67	1.33931373744160
68	1.16911730356241
69	1.33929392493798
70	1.16914882136787
71	1.33923738699390
72	1.16917960415397
73	1.33920912956067
74	1.16922734199958
75	1.33917258749688
76	1.16926372122369
77	1.33912515962533
78	1.16930414118765
79	1.33908831191463
80	1.16935025549572
81	1.33904462832478
82	1.16939259200040
83	1.33899781993621
84	1.16943862910610
85	1.33895373982400
86	1.16948697132603
87	1.33890521687515
88	1.16953499436021
89	1.33885528003468
90	1.16958583614650
91	1.33880495636818
92	1.16963827115507
93	1.33875162447356
94	1.16969183033061
95	1.33869689183318
96	1.16974769576700
97	1.33864060920439
98	1.16980521577933
99	1.33858191864957
100	1.16986446575882

==> Fig1/binf/Original_SBL.txt <==
1	0.157006988984038
2	0.288050493237985
3	0.346380123623026
4	0.385214921952153
5	0.408385175307776
6	0.439209097310700
7	0.463943381914526
8	0.501046523480163
9	0.511239842882927
10	0.535723258174606
11	0.544394168227596
12	0.567889773240214
13	0.575038273943429
14	0.575395481622331
15	0.574230279951458
16	0.578179096172425
17	0.579701505522200
18	0.599974900443458
19	0.601497309793232
20	0.600480068387544
21	0.645571560670273
22	0.665928768349175
23	0.660730937699692
24	0.656752690352098
25	0.663241157328528
26	0.662610554728368
27	0.637257858296185
28	0.642223915922840
29	0.639410870246119
30	0.632922403269690
31	0.647724572620207
32	0.663031909914811
33	0.665844955591531
34	0.670180410618026
35	0.675146468244681
36	0.679481923271176
37	0.679481923271176
38	0.679481923271176
39	0.683817378297671
40	0.682294968947896
41	0.686630423974391
42	0.685108014624617
43	0.686630423974391
44	0.689948637595198
45	0.685613182568704
46	0.693624058894907
47	0.692458857224034
48	0.692458857224034
49	0.653855831917735
50	0.651399993919916
51	0.662223915922840
52	0.697026085273357
53	0.694611869173969
54	0.709771246203387
55	0.708480609876441
56	0.717930082794776
57	0.719452492144550
58	0.725940959120979
59	0.730276414147474
60	0.736134278523743
61	0.749645811547314
62	0.759839130950078
63	0.755503675923583
64	0.764805188576732
65	0.762652176626798
66	0.771323086679787
67	0.772845496029562
68	0.762253347049466
69	0.769907015696768
70	0.773077269052390
71	0.785423600405088
72	0.781088145378593
73	0.776752690352099
74	0.777383292952259
75	0.776752690352099
76	0.780428111651807
77	0.772417235325604
78	0.782883949649626
79	0.782883949649626
80	0.776395482673197
81	0.776395482673197
82	0.776395482673197
83	0.773077269052390
84	0.777412724078884
85	0.775890314729110
86	0.782378781705539
87	0.780856372355765
88	0.788510041003067
89	0.780499164676863
90	0.763817378297671
91	0.763817378297671
92	0.772488288350660
93	0.783312210353584
94	0.775700163604713
95	0.782188630581142
96	0.789716864572370
97	0.803585605274843
98	0.805108014624617
99	0.805108014624617
100	0.796437104571627

==> Fig1/binf/Original_SOAV.txt <==
1	0.500000000000000
2	0.419380126918546
3	0.377675012669073
4	0.340717166782310
5	0.308978232797211
6	0.282028159537348
7	0.259123756777777
8	0.239660262588923
9	0.223125137866133
10	0.209037229964838
11	0.196933488029323
12	0.186466803034294
13	0.177341803060016
14	0.169320087717273
15	0.162266631787378
16	0.156046911570833
17	0.150519671976495
18	0.145569174243917
19	0.141122162195701
20	0.137119509318397
21	0.133516502447943
22	0.130268899719491
23	0.127344906162189
24	0.124714544938049
25	0.122355936686257
26	0.120238322504763
27	0.118355398579897
28	0.116692759539516
29	0.115213158195781
30	0.113892791569797
31	0.112705235447113
32	0.111650939448626
33	0.110718220422073
34	0.109895422055511
35	0.109170031894321
36	0.108538913706941
37	0.108001135967079
38	0.107545218334107
39	0.107169829332480
40	0.106867080320994
41	0.106629158494889
42	0.106448255994962
43	0.106320700578849
44	0.106241270583045
45	0.106210487821348
46	0.106219623052703
47	0.106248154886337
48	0.106290832948300
49	0.106344010826374
50	0.106407023591706
51	0.106476960741150
52	0.106545743258654
53	0.106607996676510
54	0.106665267590397
55	0.106714995589920
56	0.106756696960957
57	0.106791711361699
58	0.106821706922277
59	0.106836010082147
60	0.106840565759220
61	0.106838783284887
62	0.106849163250847
63	0.106861858029490
64	0.106877347983417
65	0.106891263752977
66	0.106895492063870
67	0.106885312777356
68	0.106861823148462
69	0.106827897316130
70	0.106786073479408
71	0.106734646135623
72	0.106683822898650
73	0.106640757890310
74	0.106600067303760
75	0.106564333097317
76	0.106533481976620
77	0.106509457619526
78	0.106492845383063
79	0.106469359106097
80	0.106443900695633
81	0.106417391624987
82	0.106389334145207
83	0.106360087406036
84	0.106331140457450
85	0.106302832511975
86	0.106289277923800
87	0.106283694943908
88	0.106285008338276
89	0.106285699580945
90	0.106286582270199
91	0.106289997893048
92	0.106296096063318
93	0.106304413856731
94	0.106316132090499
95	0.106327688235060
96	0.106337765072783
97	0.106347981766009
98	0.106357982225719
99	0.106367028996807
100	0.106374599815818

==> Fig1/binf/SBL.txt <==
1	0.435201296541782
2	0.292691201091754
3	0.250306120101821
4	0.229593121635935
5	0.215546533849190
6	0.204322512184642
7	0.194645945281250
8	0.185973700416346
9	0.178013006639126
10	0.170573333806113
11	0.163513189640818
12	0.156717536156478
13	0.150086477219275
14	0.143528939247249
15	0.136959347147091
16	0.130296819461384
17	0.123466852634641
18	0.116405435972837
19	0.109065420115666
20	0.101424830983643
21	0.0934962207837852
22	0.0853346282544708
23	0.0770400144554853
24	0.0687501208826899
25	0.0606230367305676
26	0.0528145181729141
27	0.0454592395661108
28	0.0386618687754576
29	0.0324950346857617
30	0.0269956479260835
31	0.0221517542392608
32	0.0178866315400365
33	0.0140628005113890
34	0.0105138604865876
35	0.00710622792674899
36	0.00388983209825309
37	0.00134940788462052
38	0.000177816000082934


==> Fig1/binf/SOAV.txt <==
1	0.500000000000000
2	0.419124396780345
3	0.377038203096966
4	0.339613282226044
5	0.307372791351554
6	0.279888231795295
7	0.256528616803393
8	0.236685012239517
9	0.219682062368858
10	0.205032387668807
11	0.192331673945960
12	0.181037274536055
13	0.170991529712978
14	0.162057580660947
15	0.154081793729661
16	0.146939479132797
17	0.140497779977735
18	0.134679759958887
19	0.129445269346642
20	0.124694325514935
21	0.120364773262497
22	0.116382559831947
23	0.112740637419920
24	0.109414686906875
25	0.106376453371696
26	0.103590475569859
27	0.100986007106872
28	0.0986034822277760
29	0.0964232036173122
30	0.0944268899383170
31	0.0925967219470642
32	0.0909080992741837
33	0.0893445961591301
34	0.0878934376016498
35	0.0865389689370870
36	0.0852560943743704
37	0.0839875791455072
38	0.0827691801471418
39	0.0816015735001689
40	0.0804808371960509
41	0.0794010085834689
42	0.0783632490848039
43	0.0773671740279500
44	0.0764096385002500
45	0.0754879726972706
46	0.0745900358941890
47	0.0736947670149289
48	0.0728348376891999
49	0.0720108548907177
50	0.0712231069721962
51	0.0704698360162975
52	0.0697498020826175
53	0.0690627369388331
54	0.0684074636559920
55	0.0677823877795711
56	0.0671856810838246
57	0.0666111329056014
58	0.0660601303224886
59	0.0655299523460530
60	0.0650174791344534
61	0.0645204564767635
62	0.0640386683867924
63	0.0635706211385769
64	0.0631148288019459
65	0.0626688320921386
66	0.0622319068417095
67	0.0618034667399857
68	0.0613827393485692
69	0.0609692667712828
70	0.0605628034114039
71	0.0601631491463702
72	0.0597702563855832
73	0.0593841792661047
74	0.0590050938394061
75	0.0586332361399154
76	0.0582687407953984
77	0.0579117588075905
78	0.0575624253095225
79	0.0572207972781308
80	0.0568867647491260
81	0.0565601938980092
82	0.0562409142601638
83	0.0559287477346190
84	0.0556235133047223
85	0.0553250815074644
86	0.0550332440048722
87	0.0547447662683225
88	0.0544613142481548
89	0.0541838700166423
90	0.0539123559573120
91	0.0536454087180574
92	0.0533837623295559
93	0.0531276483141547
94	0.0528770435559736
95	0.0526319163864148
96	0.0523922412008679
97	0.0521579808531950
98	0.0519290779743702
99	0.0517054512436076
100	0.0514869946382890

==> manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


